Multimodal Industrial Anomaly Detection by Crossmodal Feature Mapping

The paper explores the industrial multimodal Anomaly Detection (AD) task, which exploits point clouds and RGB images to localize anomalies. We introduce a novel light and fast framework that learns to map features from one modality to the other on nominal samples. At test time, anomalies are detected by pinpointing inconsistencies between observed and mapped features. Extensive experiments show that our approach achieves state-of-the-art detection and segmentation performance in both the standard and few-shot settings on the MVTec 3D-AD dataset while achieving faster inference and occupying less memory than previous multimodal AD methods. Moreover, we propose a layer-pruning technique to improve memory and time efficiency with a marginal sacrifice in performance.

==> tables/list.txt <==
### Expected tables and experiments ###

Tab 1: I-AUROC MVTec 3D-AD (Comparisons with other methods) [DRAFTED]
Tab 2: I-AUROC Eyecandies (Ours vs M3DM) [DRAFTED]

Tab 3: P-AUROC MVTec 3D-AD (Comparisons with other methods) [DRAFTED]
Tab 4: P-AUROC Eyecandies (Ours vs M3DM) [DRAFTED]

Tab 5: AUPRO MVTec 3D-AD (Comparisons with other methods) [DRAFTED]
Tab 6: AUPRO Eyecandies (Ours vs M3DM) [DRAFTED]

Tab 7: Extended AUPRO MVTec 3D-AD (Ours vs M3DM)
Tab 8: Extended AUPRO Eyecandies (Ours vs M3DM)

Tab 9: Extended AUPRO + I-AUROC + P-AUROC MVTec 3D-AD with different backbones

Tab 10: Time and memory comparison (class-wise) (Ours vs M3DM)
Tab 11: Fewshot (Ours vs M3DM)

Plot 1: Metrics vs. Memory vs. Speed varying the number of layers

Esperimenti Aggiuntivi da valutare (Pier):

(1) FTN as CNN -> DONE;

(2) FTN come autoencoder (simile a https://arxiv.org/pdf/2012.07122.pdf), i.e., ricostuire la stessa modalità, 2D da 2D e 3D da 3D (serve a vedere quanto è importante ricostuire la modalità diversa).
-> Non significativo secondo Luigi (solo se con bottleneck forte) -> DONE;

(3) Fare fine-tuning dei FE nel nostro dataset.
    (3.1) Fare fine-tuning dei FE ma SENZA FTN con un solo layer di proiezione.

(4) FE convoluzionali invece di transformers (per valutare quanto è importante avere feature globali)
    -> Ok, interessante. Per le PCD conosci qualche backbone? SparseConvNet (o pointnet anche se non è convoluzionale almeno non è contestualizzata globale)

(-3) Ablation Aggregation

(-2) Esperimento senza Feature Extractor pre-trained su dati esterni. Allenarli solo sui nostri dati e vedere come vanno.
-> Intendi inizializzare random i FE e renderli trainable, giusto? intendevo per un task self-supervised, ma anche il tuo è interessante.
-> Luigi non lo farebbe.

* Dino v1, Dino v2, SAM (MAE), ViT (imagenet 1k e 21k), CLIP

(-1) Ablation struttura MLP (con un solo layer lineare, due layer, 3 layer, 4 layer) -> DONE;



- Differenti tipi di FE 3D (point net, cnn su xyz 2D map)

- FTN as Transformer (base o ViT)
-> Questo l'avevo provato, ma non è così banale perché serve comunque un layer di proiezione, quindi alla fine avremmo comunque un mlp.
-> Luigi dice che è problematico.

- Autoencoder classico ma verso l'altra modalità. Encoder 2D -> Decoder pointcloud e viceversa. In questo caso forse servirebbe anche encoder base (immagine a immagine, pcd a pcd).
-> Classico? Nel senso che ricostruiamo l'immagine/pcd anziché le features? Si
-> Questo lo fa già Eyecandies e Mvtec nel benchmark

- Stesso esperimento sopra ma partendo da FE pre-trained.
-> Quindi questo vuol dire trainare un decoder?


- Se c'è tempo FTN 2D a 2D o 3D a 3D usando backbone diversi (esperimento Luigi)
-> Ma non li abbiamo già fatti?

- esperimenti con la Jetson. 4090 F, H, Q. runtime, parametri, flops. Jetson H,Q.
accuratezza F, H, Q.
-> Secono me per questa possiamo ridurre i group del pointmae e distillare, sperando entri tutti nella jestson.

- ablation con vari FE 2D (vit small ecc)
